Deflation as a Method of Variance Reduction for Estimating the Trace of a Matrix Inverse

Many fields require computing the trace of the inverse of a large, sparse matrix. The typical method used for such computations is the Hutchinson method which is a Monte Carlo (MC) averaging over matrix quadratures. To improve its convergence, several variance reductions techniques have been proposed. In this paper, we study the effects of deflating the near null singular value space. We make two main contributions. First, we analyze the variance of the Hutchinson method as a function of the deflated singular values and vectors. Although this provides good intuition in general, by assuming additionally that the singular vectors are random unitary matrices, we arrive at concise formulas for the deflated variance that include only the variance and mean of the singular values. We make the remarkable observation that deflation may increase variance for Hermitian matrices but not for non-Hermitian ones. This is a rare, if not unique, property where non-Hermitian matrices outperform Hermitian ones. The theory can be used as a model for predicting the benefits of deflation. Second, we use deflation in the context of a large scale application of "disconnected diagrams" in Lattice QCD. On lattices, Hierarchical Probing (HP) has previously provided an order of magnitude of variance reduction over MC by removing "error" from neighboring nodes of increasing distance in the lattice. Although deflation used directly on MC yields a limited improvement of 30% in our problem, when combined with HP they reduce variance by a factor of over 60 compared to MC. For this, we pre-computated 1000 smallest singular values of an ill-conditioned matrix of size 25 million. Using PRIMME and a domain-specific Algebraic Multigrid preconditioner, we perform one of the largest eigenvalue computations in Lattice QCD at a fraction of the cost of our trace computation.

==> response1.txt <==

        AU: Thank you for your comments. We have tried to address them 
	in the revision. In addition, we have improved the discussion on 
	speedups on pages 15-16 and included the new Figure 6.3. Moreover,
	we have corrected the Fig.6.7b. All changes are in blue color.
	Finally, we have focused on Z4 noise vectors where the variance
	formula simplifies a little (it does not have the factor of 2), 
	and modified the rest of the formulas accordingly.


Referee report: “Deflation as a Method of Variance Reduction for
Estimating the Trace of a Matrix Inverse”
by A. S. Gambhir, A. Stathopoulos, and K. Orginos.

The paper studies deflation as means of variance reduction of the
stochastic trace estimator for A−1. The trace estimator under
consideration is the Hutchinson method, with Rademacher random vectors
(each entry equals to ±1 with equal probability) used for sampling
zHA−1z.
The paper can be logically subdivided into two parts. In the first part,
the authors present a theoretical study of the affects of deflation on
variance for general matrices. The second part concern a large-scale
Lattice QCD application, where deflation is paired with (randomized)
Hierarchical Probing (HP). With this approach, the authors claim to
reduce variance of the trace estimator by a factor of about 150 compared
to a straightforward application of the Hutchinson method.

	AU: In our revised paper, we used actual measurements and not
	extrapolations from our previous paper. These show that speedups
	for our QCD examples were about 50-60. See comments below.

I think that the paper can be a good contribution if more numerical
evidence are provided to convince a reader in practical benefits of
using deflation, as explained below.
	
	AU: The referee is asking for more numerical evidence of the 
	benefits of deflation. For the case of our LQCD application
	there are indeed benefits but the paper goes to great lengths
	to explain that it is the synergy of HP and deflation that works. 
	Regarding further experiments on the LQCD application we address
	this issue below.
	Regarding other matrices, it is not our intention to convince 
	the reader of the benefits of deflation in general. On the contrary,
	we have showed that the opposite can be true. 
	The main goal is to analyze when deflation may yield improvement, 
	and our experiments are designed to showcase the range of behaviors.

The presented theoretical analysis suggests that deflation does not
guarantee variance reduction, unless singular values of a matrix
increase at a fast rate. At the same time, the authors show that for a
class of non-Hermitian matrices whose singular vectors satisfy certain
statistical assumptions, the (expected) variance is guaranteed to
decrease. While the authors argue that this variance reduction also
extends to general matrices in practice, the reason for such an
extension is not obvious. 

	AU: We believe the referee intended to say that the paper argues 
	that our prediction model also extends to general matrices in practice
	(rather than that variance reduction extends to nonsymmetric matrices,
	which is not true in general, and even when variance reduces 
	the reduction may be negligible).

	Indeed we have argued that the model can be used to predict 
	approximately when variance reduction may be useful. Our argument 
	is based partly on Remark 5 (i.e., the only requirement for 
	Theorem 2.6 is not that U, V are random unitary, but that the 
	Delta_{ml} elements have the required expectation values).
	This means that the model will work if all the elements in U 
	and V are of similar magnitude. 

	The four examples of Section 4 show a range of matrices for
	which deflation works well, deflation works moderately, or does 
	not work at all. The accuracy of the model varies too, but what we
	think is interesting is that even when the model is less accurate, 
	it still captures the overall behavior of deflation.
	Of course, counterexamples can be found by choosing localized 
	singular vectors appropriately. Therefore, we do not understand
	what would be the goal of further numerical experiments with 
	matrices from the Matrix Market. 

This phenomenon should be demonstrated more
clearly by adding more tests (say, from Matrix Market) which would
demonstrate a consistent variance reduction due to deflation for a range
of non-Hermitian matrices.

	AU: As we discussed above, we cannot demonstrate or expect a 
	consistent variance reduction. Our goal is only to show that our 
	model based only on singular values is a relatively good predictor
	of when to expect reduction and when not.
	The four general sparse matrices in Section 4 show this.

This will help a reader to get a feeling of
how much benefit can be generally gained from deflation. These tests can
be added, e.g., into Section 4.
	
	AU: Section 4 has covered all cases (deflation working, not working, 
	and in-between), and provided cases where the model was accurate 
	or less accurate. So what else would be needed for the experiments?

	AU: In the LQCD experiments, the goal is drastically different. 
	We have a particular problem, with particular spectrum and 
	singular vector properties, so we study the effect of deflation
	much more deeply. For this problem deflation works (and the 
	paper discusses in what cases it is supposed to work).

Furthermore, the presented numerical experiments emphasize variance
reduction, while the ultimate goal is to compute the quantity
trace(A−1). For example, in reference [2] it is argued that variance may
not necessarily be the best indicator on how fast the stochastic
estimator will converge. Therefore, I find it important to add
experiments that show how deflated and undeflated approaches compare in
terms of accuracy/convergence of trace approximation.

	AU: There are several reasons why we decided not to follow this. 
	First, the actual error of the trace estimator (which of course is 
 	not computable in general) is rarely used as a criterion. Instead
	people often use its expected value, or the mean squared error (MSE).
	However, since MSE = Var^2 + Bias^2 and since in our QCD application
	having Bias = 0 is critical (because the trace computation is itself
	within an outer Monte Carlo loop) the variance is actually the most
	appropriate criterion. An estimator of smaller error that results 
	in larger variance would not be useful in QCD because of the bias.

	Second, the conclusions in [2] are interesting but their context is
	different. They are comparing different estimators (differing in the 
	choice of random vectors). We focus only on the Z2/Z4 Hutchinson estimator,
	and study the effect of “deflation as variance reduction”. Of course,
	we could still ask the question as to whether variance reduction for a 
	given estimator implies a commensurate error reduction. This question 
	is not addressed in [2] and it is unclear how their results would extend.

	Third, even for non LQCD applications, variance is the standard
	computable stopping criterion. Providing a direct measure of the 
	trace error would make the results hard to interpret in practice.

While I realize
that the exact trace value is not feasible for the LQCD problem of
Section 5, would it be possible to also consider a smaller problem of
this type where one has access to the exact trace and compare
accuracy/convergence of (1) undeflated HP, (2) deflated HP, and (3)
”plain” Hutchinson with Rademacher and normally distributed sample
vectors?

	AU: There is a fourth reason for not presenting trace error for a 
	smaller LQCD problem. The problem is 4 dimensional torus with 12 
	degrees of freedom per node. Thus, to compute the trace explicitly 
	the "smaller" problem would have to correspond to a very small grid 
	(e.g., 6^4*12=15552 or less). In this torus, most nodes are very close 
	neighbors which means HP needs very few steps. More importantly, the 
	important physical properties of the system are not well represented 
	on such small lattice. 

	For all the above reasons, we decided not to follow this suggestion.


Finally, the authors claim the factor of 150 in variance reduction when
using HP with deflation compared to standard Hutchinson method, but
never demonstrate this explicitly. It can be done by reporting variances
of the Hutchinson method in Fig. 6.2.

	AU: The referee is absolutely right and has helped us identify an 
	error in the paper. We had extrapolated the speedups based on the 
	variances measured on a previous paper by two of the authors. 
	However, we missed that the configuration of that problem was slightly 
	different, yielding a well conditioned matrix. In our case, our matrix
	is far more ill conditioned which reduces the effectiveness of HP 
	and thus the speedups are different. In our revised paper, we have 
	performed a careful analysis and provided actual speedup graphs.
	The corrected speedups for our configurations are about 50-60, and
	not the 150 that was erroneously reported. We have updated this in 
	several places in the text.

	AU: Finally, we also identified a bug in our plotting scripts that 
	misrepresented the times in Figure 6.6b. The revised Figure 6.7b has 
	the correct values.


Few minor comments:
1. The abstract can be shortened.
	AU: We have removed some unnecessary comments and focused on the
	main contributions. It is now shorter by 2 lines in its second 
	paragraph and by half a line in its third.

2. p.3, line 2 under (2.1): subscript “1” should be added in the formula
for Tr(AD). Number of operations should be of the order of k2n.
	AU: Typos were corrected. Thank you,

3. p.3, line 1 under (2.3): “follows from”.
	AU: Done.

4. p.7: Shouldn’t Θ notation be present in the right inequality of (2.31)?
	AU: Actually the right inequality has indeed a 1/(N-1) (not Theta).
	However, we had omitted a theta(1/N^3/2) term. The paper now gives
	a more accurate derivation and final formulas.

5. p.14, l.5 and l.6 of Section 5.2: should m be replaced by k?
	AU: In the first line of Sec 5.2 m was defined as the number of singular 
	vectors, but the referee is right. We should use k to be consistent with
	the rest of the paper. 
	This also necessitated the change of the term distance-k to distance-d
	throughout the paper.

In view of the above, I recommend a major revision. 1



==> response2.txt <==

        AU: Thank you for your comments. We have tried to address them 
	in the revision. In addition, we have improved the discussion on 
	speedups on pages 15-16 and included the new Figure 6.3. Moreover,
	we have corrected the Fig.6.7b. All changes are in blue color.
	Finally, we have focused on Z4 noise vectors where the variance
	formula simplifies a little (it does not have the factor of 2), 
	and modified the rest of the formulas accordingly.

This paper focuses on estimating the trace of the inverse of a large sparse matrix
which has a near null singular value space.  This is a well-written paper which thoroughly 
describes and tests a new modification of the Hutchinson method with hierarchical probing.
The modification is known as deflation, which removes singular values and vectors.
Deflation on its own with Hutchinson does not appreciably reduce the variance of
the stochastic estimate of the trace, but when combined with hierarchical probing,
leads to a 10-15 fold reduction in the variance in the trace of the inversion of
the Dirac matrix in lattice QCD.  

The authors focus on deriving a model formula for how the variance of the
Hutchinson estimate can be improved by their method.  The discussion is detailed
and results are rigorously proved.  Detailed and scientifically valid arguments
are provided, and limits of applicability clearly outlined.  The method is
particularly applicable to inversions of the Dirac matrix in lattice QCD, but
also to a wide variety of scientific and engineering applications.
I recommend publication.  I have only minor revisions to be considered.

(1) The method relies on SVD to remove portions of the singular value space, so
the method is only useful for matrices that have a singular value space.
The title of the paper might be changed to indicate this, such as "...trace of
an ill-conditioned matrix inverse"  or "...trace of the inverse of a 
near-singular matrix..."

	AU: It is true that deflation is far more effective on ill-conditioned
	matrices. But even for average conditioned ones the effects are there, 
	albeit in smaller scale. Therefore, we would prefer not to restrict 
	the title as suggested. Moreover, the title is already long.

(2) In the important Eq. (1.2), "L" should be defined (why not use "N" here?)
	AU: This is typo; it should be N. 

and the ~ operator over A should be defined.  It is not clear why the
first ~A term is needed in this equation.

	AU: We meant it to be the definition, but it wasn't clear. We have now 
	explicitly defined the ~ operator. The three term equation (1.2) still 
	makes sense though as it gives an explicit formula for the variance.

(3) On page 3, "supper-computers" should be changed to "supercomputers".
	AU: Corrected.

(4) On page 3 below Eq. (2.4), why is "Using the MATLAB diag() operator"  needed
in the proof?  Omit this unless needed for some reason.

	AU: It defines the operator diag() with the following properties:
 	diag(Matrix) = Vector of its diagonal. 
	diag(Vector) = Matrix with Vector as its diagonal
	Instead of describing this explicitly, we use the term MATLAB operator.
	This is used to define the D vectors and the tilde matrices.
	In the revised version, the term MATLAB operator was used in the 
	introduction to define the ~ operator. Thus, we do not need to include
	it in this proof.
	

(5) On page 9, change "based solely on the the variance" to eliminate the double "the".
	AU: Typo corrected.

(6) At the top of page 14 in the discussion of using PRIMME, could Chebyshev acceleration
help?  Usually Chebyshev acceleration can dramatically speed up eigenvector
computations, but this does not seem to be used or mentioned.

	AU: Interestingly, we have worked on this for a different project.
	In our experience, Chebyshev does not help anywhere near as much as AMG. 
	But this is beyond the scope of this paper, which uses a preconditioning 
	kernel that is considered state-of-the-art in the lattice QCD community. 

(7) In Ref 17, change "Wong1" to "Wong".
	AU: Typo corrected.

(8) On page 20 (and elsewhere), there appears "variance reduction can only be
obtained if the singular values of the matrix increase **at a fast rate**".
The phrase "at a fast rate" seems rather vague and meaningless.  Could this
be quantified more, such as "variance reduction becomes significant once
the singular values increase linearly..." , for example.

	AU: If the rate is exponential the variance reduction occurs always.
	If the rate is less, but still fast the chances of variance
	reducing are still high. But it depends on the singular vectors. 
	We have modified the text in the Conclusions to say the above. 

(9) The paper is 21 pages, which appears to exceed the maximum 20 pages.
	AU: The 21st page is only references so we think the paper is not too long.

